Classification of Hope in Textual Data using Transformer-Based Models

This paper presents a transformer-based approach for classifying hope expressions in text. We developed and compared three architectures (BERT, GPT-2, and DeBERTa) for both binary classification (Hope vs. Not Hope) and multiclass categorization (five hope-related categories). Our initial BERT implementation achieved 83.65% binary and 74.87% multiclass accuracy. In the extended comparison, BERT demonstrated superior performance (84.49% binary, 72.03% multiclass accuracy) while requiring significantly fewer computational resources (443s vs. 704s training time) than newer architectures. GPT-2 showed lowest overall accuracy (79.34% binary, 71.29% multiclass), while DeBERTa achieved moderate results (80.70% binary, 71.56% multiclass) but at substantially higher computational cost (947s for multiclass training). Error analysis revealed architecture-specific strengths in detecting nuanced hope expressions, with GPT-2 excelling at sarcasm detection (92.46% recall). This study provides a framework for computational analysis of hope, with applications in mental health and social media analysis, while demonstrating that architectural suitability may outweigh model size for specialized emotion detection tasks.

==> images/comparison_results.txt <==
# Binary Classification Results

## BERT Binary Results
Accuracy: 0.8449
Training Time: 443.17 seconds

Classification Report:
  Not Hope: Precision: 0.8569, Recall: 0.8475, F1: 0.8521, Support: 1003.0
  Hope: Precision: 0.8319, Recall: 0.8420, F1: 0.8369, Support: 899.0


## GPT2 Binary Results
Accuracy: 0.7934
Training Time: 526.93 seconds

Classification Report:
  Not Hope: Precision: 0.9224, Recall: 0.6640, F1: 0.7722, Support: 1003.0
  Hope: Precision: 0.7144, Recall: 0.9377, F1: 0.8110, Support: 899.0


## DEBERTA Binary Results
Accuracy: 0.8070
Training Time: 703.67 seconds

Classification Report:
  Not Hope: Precision: 0.9130, Recall: 0.7009, F1: 0.7930, Support: 1003.0
  Hope: Precision: 0.7350, Recall: 0.9255, F1: 0.8193, Support: 899.0


# Multiclass Classification Results

## BERT Multiclass Results
Accuracy: 0.7203
Training Time: 539.24 seconds

Classification Report:
  Not Hope: Precision: 0.8555, Recall: 0.7402, F1: 0.7937, Support: 816.0
  Generalized Hope: Precision: 0.7361, Recall: 0.6510, F1: 0.6909, Support: 467.0
  Realistic Hope: Precision: 0.4578, Recall: 0.7755, F1: 0.5758, Support: 196.0
  Unrealistic Hope: Precision: 0.4792, Recall: 0.6725, F1: 0.5596, Support: 171.0
  Sarcasm: Precision: 0.9242, Recall: 0.7738, F1: 0.8423, Support: 252.0


## GPT2 Multiclass Results
Accuracy: 0.7129
Training Time: 529.69 seconds

Classification Report:
  Not Hope: Precision: 0.8345, Recall: 0.7414, F1: 0.7852, Support: 816.0
  Generalized Hope: Precision: 0.6066, Recall: 0.7495, F1: 0.6705, Support: 467.0
  Realistic Hope: Precision: 0.5116, Recall: 0.4490, F1: 0.4783, Support: 196.0
  Unrealistic Hope: Precision: 0.6015, Recall: 0.4678, F1: 0.5263, Support: 171.0
  Sarcasm: Precision: 0.7898, Recall: 0.9246, F1: 0.8519, Support: 252.0


## DEBERTA Multiclass Results
Accuracy: 0.7156
Training Time: 947.88 seconds

Classification Report:
  Not Hope: Precision: 0.7680, Recall: 0.8235, F1: 0.7948, Support: 816.0
  Generalized Hope: Precision: 0.7090, Recall: 0.5375, F1: 0.6114, Support: 467.0
  Realistic Hope: Precision: 0.4949, Recall: 0.7398, F1: 0.5930, Support: 196.0
  Unrealistic Hope: Precision: 0.6825, Recall: 0.5029, F1: 0.5791, Support: 171.0
  Sarcasm: Precision: 0.8150, Recall: 0.8214, F1: 0.8182, Support: 252.0




==> images/model_comparison_metrics.csv <==
Model,W-Prec,W-Rec,W-F1,M-Prec,M-Rec,M-F1,Acc,Training Time (s)
BERT Binary,0.8450446129207451,0.844900105152471,0.8449440700100072,0.8443614852889046,0.8447521728474199,0.8445284022660299,0.844900105152471,443.1694540977478
GPT-2 Binary,0.8241097166481801,0.7933753943217665,0.7905097780450955,0.8184222263956054,0.8008582705720436,0.7915703620051446,0.7933753943217665,526.93181848526
DeBERTa Binary,0.8288512569052303,0.8070452155625657,0.8054346347385373,0.823984672571245,0.8131850277864958,0.8061535205999062,0.8070452155625657,703.6702215671539
BERT Multiclass,0.7604728011378983,0.7202944269190326,0.73139714383624,0.6905540338483844,0.7225988047271954,0.6924604991018312,0.7202944269190326,539.2354345321655
GPT-2 Multiclass,0.7183948449279143,0.7129337539432177,0.7109738517406703,0.6688061444064063,0.6664610520943042,0.6624397434584495,0.7129337539432177,529.6869606971741
DeBERTa Multiclass,0.723917150584497,0.7155625657202944,0.7126970308547459,0.6938840813117253,0.6850302223147045,0.6793197725339974,0.7155625657202944,947.8831307888031

